The effect of hardware-computed travel-time on localization accuracy in the inversion of experimental (acoustic) waveform data

This study aims to advance hardware-level computations for travel-time tomography applications in which the wavelength is close to the diameter of the information that has to be recovered. Such can be the case, for example, in the imaging applications of (1) biomedical physics, (2) astro-geophysics and (3) civil engineering. Our aim is to shed light on the effect of that preprocessing the digital waveform signal has on the inversion results and to find computational solutions that guarantee robust inversion when there are incomplete and/or noisy measurements. We describe a hardware-level implementation for integrated and thresholded travel-time computation (ITT and TTT). We compare the ITT and TTT approaches in inversion analysis with experimental acoustic travel-time data recorded using a ring geometry for the transmission and measurement points. The results obtained suggest that ITT is essential for maintaining the robustness of the inversion with imperfect signal digitization and sparsity. In order to ensure the relevance of the results, the specifications of the test setup were related to those of applications (1)-(3).

==> README.txt <==

*************************************************************************
Supplementary measurement data
*************************************************************************
The measured and simulated waveform signals have been included as
supplementary ASCII data. Each file includes wave data recorded (48000
kHz, 24-bit) for 64 measurement positions. The data is in matrix form:
the rows correspond to the measurement positions and the columns to the
individual samples. In the measurements, the left channel includes the
actual signal pulse and the right channel a control pulse that can be
used to fix the zero time point. In the simulated wave, the zero time 
has beed fixed to the start of the sequence. The data set can be plotted 
using the supplementary plot_data.m (Matlab) function.

Data File Name        Data Type Source Channel Data Size   File Size
*************************************************************************
measured_1_left.dat   Measured  1      Left    64x501      513kB
measured_1_right.dat  Measured  1      Right   64x501      513kB
measured_24_left.dat  Measured  24     Left    64x501      513kB
measured_24_right.dat Measured  24     Right   64x501      513kB
measured_43_left.dat  Measured  43     Left    64x501      513kB
measured_43_right.dat Measured  43     Right   64x501      513kB
simulated_1.dat       Simulated 1      -       64x200      205kB
simulated_24.dat      Simulated 24     -       64x200      205kB
simulated_43.dat      Simulated 43     -       64x200      205kB

==> cover_letter.txt <==
Dear Adrienne Fisher,


Enclosed is the revised version of our manuscript (TCI-00343-2016) "The
effect of hardware-computed travel-time on localization accuracy in the
inversion of experimental (acoustic) waveform data". We thank the
reviewers for their interest towards our study and and for their
thorough work. We have revised the manuscript according to their
comments and suggestions. In order to improve the English usage, the
text has also been proofread by a native English-speaking language
teacher.  Included to this submission are the detailed responses to the 
first reviewer's comments and also a highlighted pdf file showing the 
revised parts. We sincerely hope that the reviewers find that the 
manuscript is publishable in its current revised form.


With kind regards, Sincerely,

Sampsa Pursiainen

PhD Eng, Assistant Professor 
Department of Mathematics Tampere
University of Technology 
PO Box 553 33101 
Tampere Finland 
E-mail: Sampsa.Pursiainen@tut.fi 
Mobile: +358 40 750 5677


R%% Comments: The work is interesting but the manuscript requires
R%% appropriate amendments in its present form to improve the quality
R%% and clarity of the presentation before the publication, as follows:
R%% 

A%% We would like to thank the reviewer for the helpful comments and
A%% for appreciating our work. We find that the quality of the
A%% presentation has enhanced in the revision process. In order to
A%% improve the English usage, the text has been proofread by a native
A%% English-speaking language teacher. 

R%% 1) Page 2(31), line 30, left column: should be “measurements”
R%% instead “easurements”,
R%% 

A%% Corrected.

R%% 
R%% 
R%% 2) Page 2-3(31), Section II.A - 1): The waveform signal modeling is
R%% described too briefly. The authors should take into account that
R%% not every reader is an expert of the inverse methods. So, wave
R%% equation system should be better clarified in the text. What do you
R%% mean in the equation (1) by: f, S, k, δ. Further clarifications
R%% have to concern the (3) equation. What is it the vector named “p”.
R%% You write in the text it is the point. The point is not a vector.
R%% The reader can guess that is the distance but it must be explained
R%% in the text very precisely, so you have to verify this Section
R%% carefully and extend it the rigt way.

A%% The signal wave section (II.A.1) has been extended. We have added
A%% the missing parameter and function definitions and also included a
A%% brief description of the source. The revised manuscript mentions
A%% that the Dirichlet delta function is used as the source. When
A%% placed in front of a reflector, such as a loudspeaker, its
A%% otherwise isotropic radiation pattern is altered. 

R%% 
R%% 3) Page 3(31), line 49, right column: What means: …. “se” can be
R%% compared to ….”,

A%% The word "se" (Finnish for "it") has been deleted. 

R%% 
R%% 4) Page 4(31), line 57, left column: you write that the diameters
R%% of foam cylinders are “15, 12 and 12 cm, respectively” but in Table
R%% II you write the diameters of B and C cylinder as 10 cm. What is
R%% true?
R%% 

A%% Corrected. 

R%% 5) The photo in the Fig. 3 is to small. I can not see the test
R%% setup elements.
R%% 

A%% Fig. 3 has been made larger. 

R%% 6) The Fig. 6 is to small. I can not read the descriptions in
R%% blocks.

A%% Fig. 6 has been made larger.

R%% 
R%% 7) I suggest using the words “bit resolution” instead “bit width” –
R%% many times in whole text of the manuscript (the first time: page
R%% 5(31), line 51),

A%% Corrected for all the occurrences. 

R%% 
R%% 8) Section II.E: It is a bit of confusion with the description of
R%% the normalization. First, you write “The maximum signal level of
R%% the whole data set was normalized to one”. It is the wrong
R%% sentence, because if we operate with “signal level”, we operate
R%% with logarithm of the relative value, so you should write “.. was
R%% normalized to 0 dB FS”, where FS means “full of the bit scale”. You
R%% can keep “normalized to one”, but you should write in that case
R%% “The maximum signal amplitude…”, where “1” value means 100 %.
R%% Secondly, it is not clear for me your 6 % normalization. Based on
R%% text descriptions the reader understand that you find the maximum
R%% signal amplitude among all signals in the measurement set of data
R%% and then you normalize the maximum signal amplitude at 6 % and the
R%% other signals proportional thereto. Is it true? It is very
R%% important, so try to explain it more precisely; perhaps you would
R%% be add a figure.

A%% Correct. We have included the following sentence in the section
A%% describing the numerical experiments: "The maximum amplitude in the
A%% measurement data set was normalized to a given level $\nu$ dB FS
A%% (full of the bit scale) and the other signals proportional
A%% thereto." We did not include the extra figure, as we thought that
A%% it might be confusing for the reader. 

R%% 
R%% 9) I can not see any description of Fig. 5 in the text. It have to
R%% be added.
R%% 
R%% 10)  Section III, Page 5(31): it is “For each image the top image
R%% is the actual result image”. This is incorrect description. It
R%% should be “the left side image”. Hereinafter the same applies to
R%% sentences “The bottom image …”, where should be “The right side
R%% image …” instead. Next, explain what do you mean as “The ROA is the
R%% relative overlap with the foam rolls and ROAmin is the minimum
R%% relative overlap of the three rolls.” Write, how do you calculate
R%% it.
R%% 

A%% Corrected. The following explanation has been included in the
A%% revised version: "The reconstructions were analyzed by measuring
A%% the Relative Overlapping Area (ROA) and the minimum relative
A%% overlap $\hbox{ROA}_{\hbox{\scriptsize min}}$ between the foam
A%% cylinders <math expression>  and the set <math expression>  in
A%% which the value of the reconstruction was  less than a fixed limit
A%% such that <math expression>. ROA and $\hbox{ROA}_{\hbox{\scriptsize
A%% min}}$ were calculated as given by the equations <math expression>."

R%% 11) Page 8(31), line 45/46: should be “MHz” instead “Mhz”.
R%% 

A%% Corrected. 

R%% 12) You should specify the calculation time of image
R%% reconstruction.

A%% The following description has been added: "The reconstructions were
A%% computed using a laptop computer equipped with the 2.8 GHz Intel
A%% Core i7 processor 2640M and 8 GB of RAM. Computing a single
A%% reconstruction took 9 seconds of CPU time. "

R%% 
R%% 13) You present in the manuscript the images reconstructed from
R%% measured data? And what about the reconstructed images from
R%% simulated data?

A%% Both simulated and measured data were used when computing a
A%% reconstruction. The revised manuscript reads: "The data vector
A%% ${\bf y}$ was obtained as the difference between the measurement
A%% and simulation based travel-time both of which were computed using
A%% either the ITT or TTT approach."

R%% 
R%% The advice for your future study: try to applicate the very
R%% promising method for the detection of pulsed signal travel time
R%% values, which is used in geophysical tomography, called “Akaike
R%% Information Criterion” (AIC).

A%% This would be a an important future goal, which has been mentioned
A%% in the outlook section of the revised manuscript.

